Blind Asynchronous Goal-Oriented Detection for Massive Connectivity

Resource allocation and multiple access schemes are instrumental for the success of communication networks, which facilitate seamless wireless connectivity among a growing population of uncoordinated and non-synchronized users. In this paper, we present a novel random access scheme that addresses one of the most severe barriers of current strategies to achieve massive connectivity and ultra-reliable and low latency communications for 6G. The proposed scheme utilizes wireless channels' angular continuous group-sparsity feature to provide low latency, high reliability, and massive access features in the face of limited time-bandwidth resources, asynchronous transmissions, and preamble errors. Specifically, a reconstruction-free goal-oriented optimization problem is proposed, which preserves the angular information of active devices and is then complemented by a clustering algorithm to assign active users to specific groups. This allows us to identify active stationary devices according to their line of sight angles. Additionally, for mobile devices, an alternating minimization algorithm is proposed to recover their preamble, data, and channel gains simultaneously, enabling the identification of active mobile users. Simulation results show that the proposed algorithm provides excellent performance and supports a massive number of devices. Moreover, the performance of the proposed scheme is independent of the total number of devices, distinguishing it from other random access schemes. The proposed method provides a unified solution to meet the requirements of machine-type communications and ultra-reliable and low-latency communications, making it an important contribution to the emerging 6G networks.

==> Data/AccuracyvsKM.dat <==
      t            y1        y2     y3       y4        y5        y6       y7         y8           
  100.0000         0         0      1       0.0278    1.0000    0.01      1        0.1224    
  300.0000         0         0      1       0.0102    1.0000    0.0131    1        0.0196   
  500.0000         0         0      1       0.0036    1.0000    0.0048    1        0.0023    

==> Data/AccuracyvsKS.dat <==

 t                y1        y2     y3       y4        y5        y6       y7         y8           
 100.0000         0         0    0.8333    0.0123    1.0000    0.00      0.6667    0.0026         
  300.0000        0         0    0.8333    0.0121    1.0000    0.0168    0.6667    0.0043         
  500.0000        0         0    0.8333    0.007     1         0.002     0.6667    0.0031         

==> Data/AccuracyvsKaM.dat <==
      t            y1     y2         y3         y4        y5        y6       y7         y8           
    1.0000         0      0         1.0000    0.0534    1.0000    0.0264    1.0000    0.1343        
    6.0000         0      0         0.9444    0.1025    1.0000    0.0595    0.9167    0.2328        
   11.0000         0      0         0.7143    0.1088    1.0000    0.0661    0.6364    0.2398         

==> Data/AccuracyvsKaS.dat <==

      t           y1        y2     y3       y4        y5        y6       y7         y8                  
   1.0000         0         0    1         .0238    1         0.0120    1          0.0592          
   6.0000         0         0    0.8750   0.0422    0.8333    0.0137    1.0000       0.1275    
   11.0000        0         0    0.8462    0.0896    0.8182    0.0460    1          0.2199        

==> Data/AccuracyvsN.dat <==

 t            y1        y2     y3       y4        y5        y6               y7        y8         
    1.0000         0         0      1        1      1.0000    1.0000         1        1       
   31.0000         0         0    .90    0.1409    1.0000    0.1213          0.82     0.2        
   61.0000         0         0    0.92    0.0839    1.0000    0.0523         .84      0.1794       
   91.0000         0         0    0.94    0.0665    1.0000    0.0304         0.88    0.1758        

==> Data/AccuracyvsT.dat <==

 t                 y1    y2   y3       y4        y5        y6       y7         y8          
    2.0000         0     0    1      0.08074     1        0.0223   1.0000    0.6142         
    12.0000        1     1    1      0.03611     1        0.0328    1.0000    0.0406        
    22.0000        1     1    1      0.03310     1        0.0356    1.0000    0.0355    




==> Data/BAGOD_KaS.dat <==
     t           y1        y2     y3       y4        y5        y6       y7         y8           y9         y11
   1.0000         0         0    1         .0238    1         0.0120    1          0.0592         0         0
   6.0000         0         0    0.8750   0.0422    0.8333    0.0137    1.0000       0.1275       0
   11.0000        0         0    0.8462    0.0896    0.8182    0.0460    1          0.2199         0         0

==> Data/DataTest.dat <==
X   Y   Z
10   15   1   %max

1   3   1
1   2   0.8
1   1   0.7
2   3   0.75
2   2   0.5
2   1   0.25
3   3   0.3
3   2   0.1
3   1   0

==> Data/Poly.dat <==
      t     y1
      0       0.4465
    0.0500    0.4833
    0.1000    0.5715
    0.1500    0.6662
    0.2000    0.8504
    0.2500    1.0000
    0.3000    1.0000
    0.3500    0.6372
    0.4000    0.6114
    0.4500    0.4258
    0.5000    0.8493
    0.5500    0.1762
    0.6000    0.9643
    0.6500    0.3476
    0.7000    0.8070
    0.7500    0.3102
    0.8000    0.4196
    0.8500    1.0000
    0.9000    1.0000
    0.9500    0.5668
    1.0000    0.2283
    1.0500    0.4893
    1.1000    0.2794
    1.1500    0.2945
    1.2000    0.2676
    1.2500    0.3809
    1.3000    0.1971
    1.3500    0.4598
    1.4000    0.4159
    1.4500    0.3651
    1.5000    0.3973
    1.5500    0.3260
    1.6000    0.8000
    1.6500    0.6130
    1.7000    1.0000
    1.7500    1.0000
    1.8000    1.0000
    1.8500    0.2867
    1.9000    0.5582
    1.9500    0.7901
    2.0000    0.5319
    2.0500    0.2227
    2.1000    0.4809
    2.1500    0.2935
    2.2000    0.4068
    2.2500    0.2589
    2.3000    0.3181
    2.3500    0.4452
    2.4000    0.2903
    2.4500    0.5039
    2.5000    0.5192
    2.5500    0.4155
    2.6000    0.4224
    2.6500    0.3674
    2.7000    0.5525
    2.7500    0.3325
    2.8000    0.5199
    2.8500    0.4946
    2.9000    0.3151
    2.9500    0.3191
    3.0000    0.2202
    3.0500    0.3116
    3.1000    0.4195

==> Data/Poly2.dat <==
      x1        y1        y2
       0      0.4465         0	
    0.0500    0.4833         0	
    0.1000    0.5715         0	
    0.1500    0.6662         0	
    0.2000    0.8504         0
    0.2250    0.9504         0
    0.2500    1.0000    1.0000
    0.3000    1.0000    1.0000
    0.3150    0.9372         0
    0.3250    0.8372         0
    0.3500    0.6372         0	
    0.4000    0.6114         0	
    0.4500    0.4258         0	
    0.5000    0.8493         0	
    0.5500    0.1762         0	
    0.6000    0.9643         0	
    0.6500    0.3476         0	
    0.7000    0.8070         0	
    0.7500    0.3102         0	
    0.8000    0.4196         0
    0.8250    0.8000         0
    0.8350    0.9000         0
    0.8500    1.0000    1.0000	
    0.9000    1.0000    1.0000
    0.9050    0.9668         0
    0.9250    0.8668         0
    0.9500    0.5668         0	
    1.0000    0.2283         0	
    1.0500    0.4893         0	
    1.1000    0.2794         0	
    1.1500    0.2945         0	
    1.2000    0.2676         0	
    1.2500    0.3809         0	
    1.3000    0.1971         0	
    1.3500    0.4598         0	
    1.4000    0.4159         0	
    1.4500    0.3651         0	
    1.5000    0.3973         0	
    1.5500    0.3260         0	
    1.6000    0.8000         0	
    1.6500    0.6130         0
    1.6750    0.9130         0
    1.7000    1.0000    1.0000	
    1.7500    1.0000    1.0000	
    1.8000    1.0000    1.0000
    1.8250    0.8867         0	
    1.8500    0.2867         0	
    1.9000    0.5582         0	
    1.9500    0.7901         0	
    2.0000    0.5319         0	
    2.0500    0.2227         0	
    2.1000    0.4809         0	
    2.1500    0.2935         0	
    2.2000    0.4068         0	
    2.2500    0.2589         0	
    2.3000    0.3181         0	
    2.3500    0.4452         0	
    2.4000    0.2903         0	
    2.4500    0.5039         0	
    2.5000    0.5192         0	
    2.5500    0.4155         0	
    2.6000    0.4224         0	
    2.6500    0.3674         0	
    2.7000    0.5525         0	
    2.7500    0.3325         0	
    2.8000    0.5199         0	
    2.8500    0.4946         0	
    2.9000    0.3151         0	
    2.9500    0.3191         0	
    3.0000    0.2202         0	
    3.0500    0.3116         0	
    3.1000    0.4195         0	
